Shapes and alignments of dark matter haloes and their brightest cluster galaxies in 39 strong lensing clusters

We study shapes and alignments of 45 dark matter (DM) haloes and their brightest cluster galaxies (BCGs) using a sample of 39 massive clusters from Hubble Frontier Field (HFF), Cluster Lensing And Supernova survey with Hubble (CLASH), and Reionization Lensing Cluster Survey (RELICS). We measure shapes of the DM haloes by strong gravitational lensing, whereas BCG shapes are derived from their light profiles in Hubble Space Telescope images. Our measurements from a large sample of massive clusters presented here provide new constraints on dark matter and cluster astrophysics. We find that DM haloes are on average highly elongated with the mean ellipticity of $0.482\pm 0.028$, and position angles of major axes of DM haloes and their BCGs tend to be aligned well with the mean value of alignment angles of $22.2\pm 3.9$ deg. We find that DM haloes in our sample are on average more elongated than their BCGs with the mean difference of their ellipticities of $0.11\pm 0.03$. In contrast, the Horizon-AGN cosmological hydrodynamical simulation predicts on average similar ellipticities between DM haloes and their central galaxies. While such a difference between the observations and the simulation may well be explained by the difference of their halo mass scales, other possibilities include the bias inherent to strong lensing measurements, limited knowledge of baryon physics, or a limitation of cold dark matter.

==> for_referee.txt <==
Dear referee, 

Thank you very much for your careful reading and useful comments. 
We revised the paper following your suggestions (the revised texts 
are highlighted in red).

> Because the authors find some tension with predictions from a LambdaCDM 
> simulation, there is extra care needed with their measurements and their
> interpretations/conclusions.
>
> The accuracy of the modelling technique is not discussed enough 
> considering this disagreement. The authors claim that: "The 
> validation of strong lensing methods to measure ellipticities 
> is beyond the scope of this paper, and further studies are required"
> However, I would suggest to still provide enough materials to avoid 
> the worry of the strong lensing modelling being the source of the 
> shift uncertainties. 
> 
> One of the reasons could be the effect of not having enough 
> constraints. Possibly a graph showing the number of multiple images 
> compare to the value of <e_DM-e_BCG> would be enough.

Thank you for the very useful suggestion. We added Figure 14 in which
the ellipticity difference and the number of multiple images are 
compared. We find no correlation between these, suggesting that the
systematics in elliticity measurements in strong lensing may not be
very strong. We added discussions on this in Sec. 5.

> Since the strong lensing methods (GLAFIC) is allowing the number 
> of halos to vary, this can influence the measure of the ellipticity. 
> If the number of halos is not corresponding to the underlying mass 
> distribution it can lead to wrong ellipticity measurement for 
> the potential, see Lagattuta et al. 2017, that used two halos in 
> crops to reproduce a boxy shape potential. How could we provide a 
> test to see if the number of potentials agrees?
> I could imagine that adding an extra halo would reduce 
> significantly the reduced chi-square with a non-homogenous and 
> a few numbers of systems. Maybe this cannot be solved and is 
> indeed beyond the scope of this paper but can the authors 
> discuss this.

This is also a very good point. We added the discussion on this 
in Section 5.

> The author used the same algorithm to define the ellipticity of 
> the BCGs in observations as in Okabe et al. (2018) did to estimate 
> the central galaxies (CG) ellipticities.
> Whereas the ellipticity estimated in simulation use the stellar 
> mass as a probe, I am concern that this is not an equivalent of 
> the surface brightness in the observation. It is not clear to 
> me that the surface brightness-mass relation cannot bias your 
> ellipticities estimate. As I understand the measurement, if the 
> surface brightness is not a linear proportion of the stellar 
> mass it can produce more ellipticities in the BCG, and remove 
> the tension. Maybe I am missing something. Can the authors
> provide more details?

We added an explanation on this in Section 2.3.

> The authors are assuming that a fixed radius for the ellipticity 
> is representative of the ellipticity regardless of the cluster 
> mass. For instance, Allgood et al. (2006) show that the 
> ellipticity of halo changes with radius and mass (their Figure 7). 
> Can the authors provide more insight into their choice?

Simulations suggest that the radial dependence gets much weaker once
the baryonic effect is included. We added the discussion on this
in Section 4.

> Section 4 paragraph 9 (last paragraph):
> When the authors are saying:
> "This is presumably because low mass haloes and their CGs formed 
> in the early epoch and thus they lose information of the initial 
> condition, whereas high mass haloes are dynamically young and 
> are strongly affected by anisotropic surrounding environment
> such as filaments."
> Can the authors extend a bit more these explanations, and if 
> possible add a reference? Also, I am confused that the doubled 
> peaked clusters in Table 5 are more misaligned that the single 
> peak clusters. Doesn't it go against the conclusion that 
> dynamically young cluster are more aligned? Can the author 
> provide more explanation?

We decided to eliminate this sentence because it is just
speculation, and thus has nothing to do with the conclusion 
of this paper.

> Section 5 mainly paragraph 5:
> The authors discuss briefly the sample selection effect, 
> especially CLASH clusters. RELICS clusters are also a biased 
> sample that we don’t know exactly, half of them were just 
> selected on previous data showing strong lensing evidence, 
> being good candidates and the other half on their Planck mass. 
> Also, maybe strong lensing clusters themselves are a biased 
> population. Can the others expand a bit more on possible 
> sample selection effect?

We expanded the discussions on the selection effect 
in Section 5.

> Minor comments:
> 
> Abstract:
> Last sentence:
> I would advise not using the word "problem", but something 
> else, maybe limitations? LambdaCDM is a model it doesn’t 
> have a problem per se.

We changed ``problem'' to ``limitation'' as suggested.

> Section 2 paragraph 2:
> The authors specify that they rejected clusters with DM halo 
> far from the putative BCGs but do not, can the authors be 
> more precise in the limit of rejection they used. or 
> describe in more details the visual inspection methodology

We added some detail on this in that part.

> Section 2.3 paragraph 1:
> Using the word centre of mass can be confusing regarding 
> a surface brightness distribution. Can the authors expend 
> a bit more about what they mean by the centre of mass? In 
> Okabe et al. (2018), they say at the peak of the stellar 
> particle which should match with the peak of light, is the 
> peak of the light used as the central point?

We modified the word and clarified the definition of the centre.

> Section 3 paragraph 2:
> The authors said that this agrees with Harvey 2019, can 
> the authors add a couple of sentences on how it agrees.

We added the explanation that the result is consistent with Harvey et al. (2019) which shows that the BCGs and DM haloes are well aligned with each other.

> Section 4 paragraph 3:
> typo: "we extract all the stellar particles in a cube with 
> size of (500 pkpc)3, create project" Maybe the 3 should be 
> inside the parenthesis

This is not typo. We express (500 pkpc)*(500 pkpc)*(500 pkpc) 
as (500 pkpc)^3.

> Section 4 paragraph 8 (Before the last paragraph):
> The authors claim that there is "a weak trend of increasing 
> <e_SL - e_BCG> particularly for Rab = 10 pkpc". I would 
> argue that this is expected because since e_BCG is almost 
> constant with mass particularly for Rab = 10 pkpc and e_SL 
> is not, the trend might only be the trend of e_SL. Can 
> the authors bring/add more discussion about this?

Thank you, we added more discussion on this.

> Figure 4, I was wondering if it would be beneficial to
> quantify by a fit the agreement between the two angles 
> as did in Figure 3.

We added a shaded region inFigure 4 as in Figure 3.


We thank the referee again for their work.

Best regards,
Taizo Okabe on behalf of authors

